Measuring Mid-2025 LLM-Assistance on Novice Performance in Biology

Large language models (LLMs) perform strongly on biological benchmarks, raising concerns that they may help novice actors acquire dual-use laboratory skills. Yet, whether this translates to improved human performance in the physical laboratory remains unclear. To address this, we conducted a pre-registered, investigator-blinded, randomized controlled trial (June-August 2025; n = 153) evaluating whether LLMs improve novice performance in tasks that collectively model a viral reverse genetics workflow. We observed no significant difference in the primary endpoint of workflow completion (5.2% LLM vs. 6.6% Internet; P = 0.759), nor in the success rate of individual tasks. However, the LLM arm had numerically higher success rates in four of the five tasks, most notably for the cell culture task (68.8% LLM vs. 55.3% Internet; P = 0.059). Post-hoc Bayesian modeling of pooled data estimates an approximate 1.4-fold increase (95% CrI 0.74-2.62) in success for a "typical" reverse genetics task under LLM assistance. Ordinal regression modelling suggests that participants in the LLM arm were more likely to progress through intermediate steps across all tasks (posterior probability of a positive effect: 81%-96%). Overall, mid-2025 LLMs did not substantially increase novice completion of complex laboratory procedures but were associated with a modest performance benefit. These results reveal a gap between in silico benchmarks and real-world utility, underscoring the need for physical-world validation of AI biosecurity assessments as model capabilities and user proficiency evolve.

==> template-license.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> tokens.csv <==
Participant,Gemini-2.5-Pro,Gemini-2.5-Flash,GPT-4o,GPT-o3,GPT-o4 Mini,GPT-5,GPT-5 Instant,GPT-5 Thinking,GPT-5 Pro,GPT-5 Auto,Unknown,Claude (All),Total
Cheerful Caterpillar,583153,0,7254,160518,0,4013,0,3194,4338,2984,0,484291,1249745
Beloved Bear,615195,0,11859,131112,0,1072,0,16386,1058,0,36355,67196,880233
Brave Boar,392205,0,20707,46893,0,0,0,0,0,0,20419,285038,765262
Humble Heron,274030,0,78621,237791,141215,14862,0,7243,0,5332,4411,1033,764538
Candid Crab,418046,0,27047,0,0,8175,0,5572,0,0,0,303611,762451
Logical Lark,295213,0,85002,321289,0,2071,0,4051,18811,0,0,16405,742842
Proud Parrot,0,0,150116,350778,80198,36592,0,55514,291,1002,33693,7295,715479
Grounded Gazelle,445579,0,26605,7174,0,0,0,0,0,0,9666,191408,680432
Sunny Seal,592361,0,4703,31749,0,3416,0,10818,0,0,0,7130,650177
Swift Starling,0,0,40211,4940,0,0,0,0,821,0,0,528136,574108
Best Bat,353469,0,12632,71594,0,0,0,0,0,1513,1259,122398,562865
Glowing Goldfinch,295517,0,0,13252,0,0,0,0,0,0,0,225296,534065
Brilliant Badger,7269,0,286666,35150,163225,9610,9986,2873,3852,0,0,15073,533704
Orderly Ocelot,2205,0,200828,103184,0,16954,0,7514,11023,0,7067,155525,504300
Thriving Toucan,204166,0,68148,147855,0,4356,0,31905,22522,0,23394,0,502346
Calm Cardinal,115702,0,98682,57189,0,7517,0,0,25445,0,17869,144796,467200
Festive Firefly,7794,0,101924,127915,0,18885,0,178,0,0,14,197835,454545
Golden Gecko,74207,53705,32899,141646,0,4835,0,2710,0,0,21,144025,454048
Admirable Alligator,139416,0,80422,140611,0,57079,0,0,17957,14164,0,0,449649
Focused Fox,295517,0,53637,46655,0,0,0,0,0,0,40,131,395980
Nimble Narwhal,24732,0,45874,204421,0,0,0,51231,0,0,5559,48214,380031
Gallant Goldfish,347309,0,2645,0,0,5512,0,0,0,0,2784,4194,362444
Generous Goose,347309,0,8331,290,0,3236,0,0,0,0,1693,0,360859
Positive Porcupine,226274,0,6178,75953,0,21403,0,4803,466,1262,4743,2552,343634
Skillful Stallion,2231,0,37921,144634,0,4955,0,6212,2156,0,12754,132597,343460
Magical Meerkat,175332,0,60189,77072,0,4001,0,6570,19762,0,0,0,342926
True Toad,8145,0,60193,0,0,0,0,4470,0,0,165,268246,341219
Bold Bluebird,3089,0,29671,0,0,0,0,0,0,0,0,297525,330285
Agreeable Alpaca,261056,961,16328,863,0,21,0,0,0,0,14257,29019,322505
Active Anaconda,0,0,10824,13382,0,420,0,7525,0,0,55,288046,320252
Nice Nightingale,93395,0,29854,34025,0,3486,0,0,0,0,0,155732,316492
Harmonic Hummingbird,126743,0,142424,31100,0,11653,0,0,0,0,987,0,312907
Friendly Falcon,3401,0,18851,2826,0,0,0,0,0,0,0,280726,305804
Patient Pony,11849,0,51973,55189,0,1075,0,3981,0,0,0,174310,298377
Joyful Jaguar,0,0,7620,136818,0,0,0,17222,0,0,0,132995,294655
Terrific Tiger,0,0,82627,171729,0,23825,0,45,12051,0,0,0,290277
Catchy Coyote,7551,0,576,18015,74946,2690,0,0,0,2294,0,184007,290079
Respectful Roadrunner,216092,0,7793,17645,0,6698,0,25726,0,0,0,10557,284511
Affable Antelope,0,0,0,34698,0,16176,0,15321,0,0,55,194914,261164
Brisk Buffalo,0,0,101924,127915,0,18885,0,178,0,0,14,0,248916
Cool Crow,0,0,21844,46292,0,1983,0,0,0,0,0,178711,248830
Mighty Magpie,0,0,102891,88723,0,17725,0,3545,5866,0,27461,0,246211
Keen Kingfisher,8510,0,40368,167279,0,16400,0,8890,2936,0,0,0,244383
Outstanding Orca,125798,0,98024,0,323,15621,0,4390,0,0,0,0,244156
Kind Koala,194929,143,5841,9136,0,0,0,0,0,0,0,32399,242448
Captivating Cat,7551,0,225937,1068,0,451,0,1945,608,0,0,4373,241933
Lovely Lobster,0,0,81583,121830,0,0,0,31354,0,0,0,0,234767
Mindful Manatee,1707,0,17680,44702,44507,48220,4876,2856,1332,918,96,63515,230409
Smiling Snake,33965,0,16479,18318,0,0,0,0,0,0,7111,143863,219736
Strong Swan,40261,0,0,57425,0,0,0,0,0,0,0,96640,194326
Melodic Manta,23595,0,15863,19796,0,0,0,0,3243,0,1508,122038,186043
Organized Octopus,143272,0,2701,2766,0,7803,0,0,0,0,0,29068,185610
Excellent Elephant,0,0,19121,62043,0,0,0,3778,15977,0,0,70933,171852
Resilient Rhino,85582,0,10901,38040,0,228,0,2097,0,0,0,31087,167935
Talented Turtle,71428,0,22158,21806,0,0,0,1496,0,855,0,45681,163424
Jolly Jellyfish,0,0,7620,136818,0,0,0,17222,0,0,0,0,161660
Legendary Loon,8593,0,36326,30783,0,2595,0,602,0,640,0,80639,160178
Spirited Sparrow,0,0,35782,46693,0,10130,0,20483,0,1241,10273,28570,153172
Charming Catfish,8070,0,26914,39097,0,0,2429,1547,20450,3519,354,45028,147408
Daring Deer,0,0,91400,36201,0,9670,0,809,0,640,13,0,138733
Cozy Coral,0,0,99044,0,0,3246,0,0,0,691,0,30170,133151
Delightful Dog,21615,0,51233,29360,0,153,0,3404,0,0,17213,0,122978
Content Capybara,0,0,0,0,0,0,0,0,0,0,0,108931,108931
Awesome Axolotl,19664,3988,10824,13382,0,420,0,7525,0,0,0,33179,88982
Kinetic Kangaroo,53862,0,29630,0,0,0,0,0,0,0,0,2042,85534
Original Ostrich,0,0,74980,0,0,0,0,0,0,0,0,0,74980
Peaceful Panda,2676,0,51188,12285,0,1064,0,0,0,0,0,5744,72957
Agile Albatross,2120,0,0,35812,0,0,0,0,0,0,33018,1833,72783
Optimistic Owl,0,0,47064,21368,0,0,0,0,0,0,17,0,68449
Sound Salmon,0,0,11915,36444,0,14404,0,2565,0,0,0,0,65328
Dazzling Dingo,0,0,36318,18848,0,0,0,0,0,0,0,0,55166
Classy Chicken,46179,0,275,590,0,2295,0,0,0,1239,0,4092,54670
Honorable Hornet,0,0,24532,0,8455,0,0,0,0,0,0,566,33553
Kingly Kookaburra,0,0,10824,13382,0,420,0,7525,0,0,0,0,32151
Proper Pigeon,3635,0,6539,9353,0,0,0,0,0,0,0,878,20405
Fearless Ferret,0,0,9567,0,0,0,0,0,0,0,0,0,9567
Reliable Raccoon,0,0,0,0,0,0,0,0,0,0,0,0,0

==> tokens_total.csv <==
Model,Count,Percentages
GPT-o3,4503510,18.704
GPT-4o,3453125,14.342
GPT-o4 Mini,512869,2.130
GPT-5,466301,1.937
GPT-5 Thinking,413275,1.716
Unknown,294338,1.222
GPT-5 Pro,190965,0.793
GPT-5 Auto,38294,0.159
GPT-5 Instant,17291,0.072
2.5 Pro,7868564,32.680
2.5 Flash,58797,0.244
Claude,6260236,26.000
